Self-Supervised Fast Adaptation for Denoising via Meta-Learning

Under certain statistical assumptions of noise, recent self-supervised approaches for denoising have been introduced to learn network parameters without true clean images, and these methods can restore an image by exploiting information available from the given input (i.e., internal statistics) at test time. However, self-supervised methods are not yet combined with conventional supervised denoising methods which train the denoising networks with a large number of external training samples. Thus, we propose a new denoising approach that can greatly outperform the state-of-the-art supervised denoising methods by adapting their network parameters to the given input through selfsupervision without changing the networks architectures. Moreover, we propose a meta-learning algorithm to enable quick adaptation of parameters to the specific input at test time. We demonstrate that the proposed method can be easily employed with state-of-the-art denoising networks without additional parameters, and achieve state-of-the-art performance on numerous benchmark datasets.

==> todo.txt <==
<ing...>


Image samples

------------

<todo>



-----------

<done>
DnCNN_batchOptionsTest
    -> same as pre-train
multiscale
    -> 0.7 single scale is 0.01 higher than combination between 0.5 and 1.0
N2V Urban Test with pre-trained DnCNN
    -> sigma10 : [34.94931164 32.55968695]
    -> sigma40 : [27.84569774 27.39264299]


DnCNN_200 {BSD, Urban, DIV2K}
RID_200 {BSD, Urban, DIV2K}
RDN_200 {BSD, Urban, DIV2K}

DnCNN_meta
DnCNN_meta_result

RID_meta_result
RID_meta

RDN_meta

###############################################

10 DIV2K_2000_(L1 vs L2) -> L2

DnCNN_meta_L2

compare 64 vs 128 patch self-supervision with meta-learned DnCNN

DnCNN_b32_p128_meta_resultGraph

RID_meta_L2
RDN_meta_L2

RDN_meta_L2_result
RDN_meta_L2_result
